An extremely metal poor star complex in the reionization era: Approaching Population III stars with JWST

We present JWST/NIRSpec integral field spectroscopy (IFS) of a lensed Population III candidate stellar complex (dubbed Lensed And Pristine 1, LAP1), with a lensing-corrected stellar mass ~<10^4 Msun, absolute luminosity M_UV > -11.2 (m_UV > 35.6), confirmed at redshift 6.639 +/- 0.004. The system is strongly amplified (\mu >~ 100) by straddling a critical line of the Hubble Frontier Field galaxy cluster MACS J0416. Despite the stellar continuum is currently not detected in the Hubble and JWST/NIRCam and NIRISS imaging, arclet-like shapes of Lyman and Balmer lines, Lya, Hg, Hb and Ha are detected with NIRSpec IFS with signal-to-noise ratios SNR=5-13 and large equivalent widths (>300-2000A), along with a remarkably weak [OIII]4959-5007 at SNR ~ 4. LAP1 shows a large ionizing photon production efficiency, log(\xi_{ion}[erg~Hz^{-1}])>26. From the metallicity indexes R23 = ([OIII]4959-5007 + [OII]3727) / Hb ~< 0.74 and R3 = ([OIII]5007 / Hb) = 0.55 +/- 0.14, we derive an oxygen abundance 12+log(O/H) ~< 6.3. Intriguingly, the Ha emission is also measured in mirrored sub-components where no [OIII] is detected, providing even more stringent upper limits on the metallicity if in-situ star formation is ongoing in this region (12+log(O/H) < 6, or Z < 0.002 Zsun). The formal stellar mass limit of the sub-components would correspond to ~10^{3} Msun or M_UV fainter than -10. Alternatively, such a metal-free pure line emitting region could be the first case of a fluorescing HI gas region, induced by transverse escaping ionizing radiation from a nearby star-complex. The presence of large equivalent-width hydrogen lines and the deficiency of metal lines in such a small region, make LAP1 the most metal poor star-forming region currently known in the reionization era and a promising site that may host isolated, pristine stars.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

